SemEval-2020 Task 12: Multilingual Offensive Language Identification in Social Media (OffensEval 2020)

We present the results and main findings of SemEval-2020 Task 12 on Multilingual Offensive Language Identification in Social Media (OffensEval 2020). The task involves three subtasks corresponding to the hierarchical taxonomy of the OLID schema (Zampieri et al., 2019a) from OffensEval 2019. The task featured five languages: English, Arabic, Danish, Greek, and Turkish for Subtask A. In addition, English also featured Subtasks B and C. OffensEval 2020 was one of the most popular tasks at SemEval-2020 attracting a large number of participants across all subtasks and also across all languages. A total of 528 teams signed up to participate in the task, 145 teams submitted systems during the evaluation period, and 70 submitted system description papers.

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2020.tex in pdflatex
README.txt	This file
colig.bst		BibTeX `coling' style file
coling2020.dotx	Microsoft Word template file for Coling 2020
coling2020.pdf	PDF file for Coling 2020
coling2020.sty	LaTeX style file for Coling 2020
coling2020.tex	LaTeX sample file for Coling 2020
coling2020.bib	LaTeX bib file for Coling 2020


==> turkish-leaderboard-detailed.csv <==
rank,user,team,id,{precision-macro},{recall-macro},{f1-macro},tp,fp,fn,tn,{precision-binary},{recall-binary},{f1-binary},intbelow,intabove,signif
1,Galileo,Galileo,567525,0.8428561437862787,0.8116730373419583,0.8257638298270531,484,148,232,2664,0.7658227848101266,0.6759776536312849,0.7181008902077151,0.812451975510051,0.8381586126454937,0.0558512329612924
2,aozdemir,SU-NLP,565719,0.8210266240964064,0.8125720177690186,0.8166786883426733,497,194,219,2618,0.7192474674384949,0.6941340782122905,0.7064676616915423,0.802631713223529,0.8297669216636405,0.2998604412922651
3,alisafaya,KUISAIL,567342,0.8039868094408833,0.8259891764743279,0.8140980440247716,532,256,184,2556,0.6751269035532995,0.7430167597765364,0.7074468085106383,0.8000518400033854,0.8272474040946314,0.1809106350210263
4,fte10kso,KS@LTH,567269,0.8166023166023166,0.8041921295008623,0.8101327133585199,485,194,231,2618,0.7142857142857143,0.6773743016759777,0.6953405017921148,0.7949831127040402,0.8231529595648626,0.023282138682274425
5,hwijeen,NLPDove,568216,0.8201637416634415,0.7789908770870253,0.7967153746349882,440,159,276,2653,0.7345575959933222,0.6145251396648045,0.6692015209125476,0.7819308530524277,0.8103681666131687,0.3099151432182215
6,TysonYU,TysonYU,558627,0.8068518999852478,0.7820364837051106,0.7933438787370808,452,189,264,2623,0.7051482059282371,0.6312849162011173,0.6661753868828297,0.7792365306454471,0.8082359444006011,0.1259843976370988
7,tharindu,RGCL,567220,0.832477327826165,0.7574719677042523,0.7858945585598025,399,119,317,2693,0.7702702702702703,0.5572625698324022,0.646677471636953,0.7702186133575285,0.7997603602269714,0.2821837758088219
8,tanvidadu,Rouges,560403,0.8419209317585301,0.7484583230687317,0.7815311561861494,381,99,335,2713,0.79375,0.5321229050279329,0.6371237458193979,0.765715399109633,0.7959211477932161,0.3743133353143655
9,tcaselli,GruPaTo,565171,0.7984977359296173,0.7638929726551015,0.7789770438985099,425,185,291,2627,0.6967213114754098,0.5935754189944135,0.641025641025641,0.7639976437520167,0.7939440130625256,0.49612600289754866
10,mircea.tanase,MindCoders,558331,0.8104052908563195,0.7573557459252842,0.7789265160446585,408,155,308,2657,0.7246891651865008,0.5698324022346368,0.6379984362783424,0.7638643156357535,0.7936496922405424,0.3246456977877574
11,sabino,INGEOTEC,558366,0.7888762133200727,0.7648694342681406,0.7757565675990035,432,207,284,2605,0.676056338028169,0.6033519553072626,0.6376383763837639,0.7609319576676759,0.7907825112803625,0.37371208818907836
12,Ferryman,Ferryman,561332,0.7740081107069694,0.7734370654100146,0.7737219055384714,457,257,259,2555,0.6400560224089635,0.638268156424581,0.6391608391608392,0.7591459087206415,0.7884188147108274,0.4952102572759574
13,jmperez,ANDES,567693,0.8065493769183845,0.7515913443581776,0.7736631958036483,400,156,316,2656,0.7194244604316546,0.5586592178770949,0.6289308176100628,0.7594626968799942,0.7883617358768306,0.49243989552174955
14,I2C,I2C,560062,0.8047180021261126,0.7522767548495275,0.7735363374431428,402,160,314,2652,0.7153024911032029,0.5614525139664804,0.6291079812206573,0.7589799826750923,0.7892227193567103,0.4607680469527755
15,lukez,IU-UM@LING,557024,0.7764497745746268,0.7694636712572613,0.772856039144991,448,244,268,2568,0.6473988439306358,0.6256983240223464,0.6363636363636364,0.7584688040286013,0.7863573739674015,0.47134074640205625
16,klaralang,IJS,567548,0.8098393574297189,0.7483033606967744,0.7723808477926641,393,147,323,2665,0.7277777777777777,0.5488826815642458,0.625796178343949,0.7573847245537104,0.7873328742613066,0.4773532176549281
17,erfan,LIIR,562643,0.8041598783534267,0.7503595921708242,0.7720245855839076,399,159,317,2653,0.7150537634408602,0.5572625698324022,0.6263736263736265,0.7576214778110648,0.786544035628061,0.48913303633267
18,mpamies247,LT@Helsinki,567566,0.7943944164778083,0.75517037914127,0.7718792383387802,412,183,304,2629,0.692436974789916,0.5754189944134078,0.6285278413424866,0.7577476969288813,0.7863912233110295,0.24799131429152854
19,NLP\_Passau,NLP\_Passau,559412,0.77825306035174,0.7585328639430374,0.76760029539893,427,223,289,2589,0.6569230769230769,0.5963687150837989,0.6251830161054173,0.751875449862758,0.7825758019664767,0.3646055067299209
20,will\_go,will\_go,558916,0.7496345046532644,0.7882608056453984,0.7652745588969865,507,370,209,2442,0.5781071835803877,0.7081005586592178,0.6365348399246704,0.7512500801477836,0.779174171437782,0.13241311689978483
21,saradhix,FERMI,560882,0.7847237336411896,0.7391089266273037,0.7578092021950191,389,183,327,2629,0.6800699300699301,0.5432960893854749,0.6040372670807455,0.7420324551667972,0.7736152681059112,0.37004448072482654
22,karishmaslaud,problemConquero,567424,0.7829962885420632,0.7363156305379182,0.7553189422348301,385,183,331,2629,0.6778169014084507,0.5377094972067039,0.5996884735202492,0.7413680069930071,0.7710537956651266,0.24107697235072595
23,pin\_cod\_,pin\_cod\_,561723,0.7975915539425933,0.7226560947892909,0.7496198620709895,355,142,361,2670,0.7142857142857143,0.4958100558659218,0.585325638911789,0.7335883632412785,0.7663941821746144,0.39594898186893046
24,talhaanwar,TAC,563106,0.8397840881024805,0.7097723642489888,0.7477165144342957,320,77,396,2735,0.8060453400503779,0.44692737430167595,0.5750224618149147,0.7302982913783765,0.762750166319604,0.4932816414971516
25,Taha,IUST,568371,0.7295594005609167,0.7803467978416523,0.7476094328757189,514,442,202,2370,0.5376569037656904,0.7178770949720671,0.6148325358851674,0.7337058411103254,0.7618018021253077,0.48371256224931175
26,alaeddin,alaeddin,558007,0.7987313414663841,0.7193551975968913,0.7473019287407902,349,137,367,2675,0.7181069958847737,0.48743016759776536,0.5806988352745424,0.7307252167124452,0.7635565094198514,0.47811171402836733
27,fatemah,fatemah,566509,0.7543855589957595,0.7402731311140602,0.7468701167386709,409,255,307,2557,0.6159638554216867,0.5712290502793296,0.5927536231884057,0.7319085837320676,0.7614457084603802,0.45637431796029226
28,CoLi @ UdS,CoLi @ UdS,568114,0.7264050291754269,0.7904759728855583,0.746106752261875,542,495,174,2317,0.5226615236258437,0.7569832402234636,0.6183685111237878,0.7322692675358526,0.7593848742026799,0.2983110737001789
29,sonal.kumari,Sonal,560710,0.7612978142076503,0.7279973298791294,0.7421899325376233,382,218,334,2594,0.6366666666666667,0.5335195530726257,0.5805471124620062,0.7267179557613658,0.7570501466071917,0.3736935882775311
30,MeisterMorxrc,MeisterMorxrc,561202,0.737093239388648,0.7427078283811597,0.7398196566518865,427,312,289,2500,0.577807848443843,0.5963687150837989,0.5869415807560137,0.7235652117680509,0.7546095517477858,0.16518108522793626
31,jbern,JAK,567396,0.7147724078060739,0.7804054054054055,0.7333958284509022,537,532,179,2280,0.5023386342376053,0.75,0.6016806722689075,0.7193250531837818,0.7474338006617056,0.4798137058907187
32,SAJA,KEIS@JUST,567641,0.7904584000474411,0.7043476878819425,0.7330161501174706,327,135,389,2677,0.7077922077922078,0.45670391061452514,0.5551782682512734,0.7160773330332986,0.7493148799874723,0.3726298433635614
33,SaiSakethAluru,TeamKGP,560892,0.7426501035196686,0.720034647997012,0.7300864206847557,379,251,337,2561,0.6015873015873016,0.5293296089385475,0.5631500742942052,0.7137429112798006,0.7441122012204328,0.05515748627826873
34,bguvenen,{TOBB ETU},568536,0.757950424122531,0.6923470441920898,0.7153992592848983,320,175,396,2637,0.6464646464646465,0.44692737430167595,0.528488852188274,0.6997657869208126,0.7316024312944861,0.3981782212103798
35,prhlt-upv,PRHLT-UPV,568389,0.8203020767778477,0.6769511351987094,0.7126918848487316,273,77,443,2735,0.78,0.3812849162011173,0.5121951219512195,0.6961188114180785,0.7290807732649052,0.08972919598228171
36,asking28,SRIB2020,566123,0.7063621572360353,0.6933304592448962,0.6993217399127667,354,303,362,2509,0.5388127853881278,0.49441340782122906,0.515659140568099,0.6824973726771596,0.7145511318277071,0.12320016094923046
37,saroarj,{Team Oulu},561550,0.8399780736937804,0.6515591598655404,0.6868164311856328,229,47,487,2765,0.8297101449275363,0.3198324022346369,0.46169354838709675,0.6691289545721871,0.704746253045862,0.0
38,frankakorpel,ARA,566342,0.8595886992113407,0.6127083051884581,0.6381151697024515,167,22,549,2790,0.8835978835978836,0.23324022346368714,0.36906077348066296,0.6204135748693617,0.6575470424056902,0.2650574826939109
39,DH-FBK,DH-FBK,568292,0.8284088525685345,0.6049880003496587,0.6268452613929036,159,34,557,2778,0.8238341968911918,0.22206703910614525,0.34983498349834985,0.6078868711794381,0.6457943888679336,0.00016649920392568124
40,f\_shahaby,f\_shahaby,568562,0.6075699523975386,0.5662642942854645,0.5729930187747514,156,240,560,2572,0.3939393939393939,0.21787709497206703,0.2805755395683453,0.5571419685183402,0.5886451748998374,0.04415003890762647
41,sayanta95,CyberTronics,568534,0.8587738472030357,0.550951826569292,0.5420054195121239,75,8,641,2804,0.9036144578313253,0.10474860335195531,0.18773466833541927,0.5268169551810857,0.5598648595533018,0.3722320952652945
42,eebism,IASBS,XXXXXX,0.5628133946127504,0.5365403259772563,0.5361831899650803,117,254,599,2558,0.31536388140161725,0.1634078212290503,0.21527138914443422,0.5197929447681128,0.5514672953187074,0.019956779581647627
43,JCT,JCT,568510,0.5103551525589085,0.5098371305736786,0.5099460361698348,147,522,569,2290,0.21973094170403587,0.2053072625698324,0.21227436823104692,0.49603423657800605,0.5241956394901951,5.087475675506927e-05
44,machouz,machouz,568511,0.48003298170300757,0.49810568433767494,0.4517686171447675,9,46,707,2766,0.16363636363636364,0.012569832402234637,0.023346303501945526,0.44461975266399617,0.4596555295203602,0.44162988845709583
45,jlee24282,{jooyeon Lee},568563,0.39852607709750565,0.5,0.44353312302839115,0,0,716,2812,0.0,0.0,0.0,0.44017772135829897,0.4471952366029458,0.0
{},jlee24282,{\textbf{Majority Baseline}},568563,0.39852607709750565,0.5,0.44353312302839115,0,0,716,2812,0.0,0.0,0.0,0.44017772135829897,0.4471952366029458,0.0
46,SpurthiAH,Stormbreaker,568570,0.48824209031787635,0.48862715258628225,0.3108878376303439,564,2279,152,533,0.1983819908547309,0.7877094972067039,0.31694296150604095,0.29776188558042554,0.32415232243672687,NA

